Lithiation-delithiation cycles of amorphous Si nanowires investigated by molecular dynamics simulations

The atomistic mechanisms during lithiation and delithiation of amorphous Si nanowires ($a$-SiNW) have been investigated over cycles by molecular dynamics simulations. First, the Modified Embedded Atom Method (MEAM) potential from Cui et al. [J. Power Sources. 2012, (207) 150] has been further optimized on static (Li$_x$Si alloy phases and point defect energies) and on dynamic properties (Li diffusion) to reproduce the lithiation of small crystalline Si nanowires calculated at the {\it ab initio} level. The lithiation of $a$-SiNW reveals a two-phase process of lithiation with a larger diffusion interface compared to crystalline Si lithiation. Compressive axial stresses are observed in the amorphous Si$_x$Li alloy outer shell. They are easily released thanks to the soft glassy behavior of the amorphous alloy. Conversely, in crystalline SiNW, the larger stress in the narrow crystalline lithiated interface is hardly released and requires a phase transformation to amorphous to operate, which delays the lithiation. The history of the charge-discharge cycles as well as the temperature appear as driving forces for phase transformation from amorphous Li$_x$Si alloy to the more stable crystalline phase counterpart. Our work suggest that a full delithiation could heal the SiNWs to improve the life cycles of Li-ion batteries with Si anode.

==> Supplementary_Material_MEAM_LiSi_parameters.txt <==
Here below, the MEAM parameters used in the lammps version of August 11, 2017

#########################
library.meam file
#########################
# meam data from vax files fcc,bcc,dia    11/4/92
# elt        lat     z       ielement     atwt
# alpha      b0      b1      b2           b3    alat    esub    asub
# t0         t1              t2           t3            rozero  ibar

#Li from Cui et al.  J power sources. 207, 150 (2012)
'Li'         'bcc'   8.      3            6.939
3.00         1.03    4.88    4.15         5.27  3.45    1.65    0.64
1.0         -1.46      	     4.13        -0.57          1.      3 

#Si from Lee CALPHAD 31, 95 (2007), optimized in Godet 2016 Extreme Mech. Lett. 8, 151 (2016)
'Si'        'dia'    4.      14           28.086
4.91	    3.55     2.50    0.00         7.50  5.431   4.63    0.58
1.0	        1.80     	     5.25        -2.61          1.0     3


#######################
LiSi.meam file for specific parameters for alloy systems, optimized in this work
#######################

#1=Li 
#2=Si 
rc          = 4.8
delr        = 0.2 
augt1       = 0
ialloy      = 2
mixture_ref_t=0
erose_form  = 0 

zbl(1,1)    = 0
nn2(1,1)    = 1
Cmax(1,1,1) = 1.91
Cmin(1,1,1) = 0.31
attrac(1,1) = 0.14
repuls(1,1) = 0.14

zbl(2,2)    = 0
nn2(2,2)    = 0 
Cmax(2,2,2) = 3.85 
Cmin(2,2,2) = 0.5
attrac(2,2) = 0 
repuls(2,2) = 0 

zbl(1,2)    = 0
nn2(1,2)    = 1 
lattce(1,2) = 'l12'

Ec(1,2)     = 2.41
alpha(1,2)  = 4.1
re(1,2)     = 2.75
attrac(1,2) = 0.31 
repuls(1,2) = 0.31 
rho0(2)     = 5.8

Cmax(1,1,2) = 2.81 
Cmax(2,2,1) = 1.9
Cmax(1,2,1) = 2.44
Cmax(2,1,1) = 2.4
Cmax(1,2,2) = 4.7 
Cmax(2,1,2) = 2.4

Cmin(1,1,2) = 0.55
Cmin(2,2,1) = 0.35
Cmin(1,2,1) = 1.8
Cmin(2,1,1) = 0.45
Cmin(1,2,2) = 1.7
Cmin(2,1,2) = 0.45

